UniHeap: Managing Persistent Objects Across Managed Runtimes for Non-Volatile Memory

Byte-addressable, non-volatile memory (NVM) is emerging as a promising technology. To facilitate its wide adoption, employing NVM in managed runtimes like JVM has proven to be an effective approach (i.e., managed NVM). However, such an approach is runtime specific, which lacks a generic abstraction across different managed languages. Similar to the well-known filesystem primitives that allow diverse programs to access same files via the block I/O interface, managed NVM deserves the same system-wide property for persistent objects across managed runtimes with low overhead. In this paper, we present UniHeap, a new NVM framework for managing persistent objects. It proposes a unified persistent object model that supports various managed languages, and manages NVM within a shared heap that enables cross-language persistent object sharing. UniHeap reduces the object persistence overhead by managing the shared heap in a log-structured manner and coalescing object updates during the garbage collection. We implement UniHeap as a generic framework and extend it to different managed runtimes that include HotSpot JVM, cPython, and JavaScript engine SpiderMonkey. We evaluate UniHeap with a variety of applications, such as key-value store and transactional database. Our evaluation shows that UniHeap significantly outperforms state-of-the-art object sharing approaches, while introducing negligible overhead to the managed runtimes.

==> Figures/micro-random-read-ruler.dat <==
9.6 9.8 9.65 5.05 5.15 5.05 3.2 3.1 3.25 1.8 1.79 1.9

==> Figures/micro-random-write-ruler.dat <==
8.4 10.3 11.1 4.6 5.7 6.1 2.7 3.15 3.85 1.4 1.6 1.65

==> Figures/micro-seq-read-ruler.dat <==
11.1 11.1 10.6 5.35 5.3 5.35 3.15 3.1 3.15 1.65 1.7 1.75

==> Figures/micro-seq-write-ruler.dat <==
7.9 9.9 11 4.45 5.55 5.7 2.55 2.8 3.15 1.4 1.5 1.55

==> Figures/ycsb.dat <==
1 1.82 1.87 1 1.13 1.07 1 1 0.94 1 3.75 3.86 1 1.76 1.81
